Monitoring observations of SMC X-1's excursions (MOOSE)-II: A new excursion accompanies spin-up acceleration

SMC X-1 is a high-mass X-ray binary showing superorbital modulation with an unstable period. Previous monitoring shows three excursion events in 1996--1998, 2005--2007, and 2014--2016. The superorbital period drifts from >60 days to <40 days and then evolves back during an excursion. Here we report a new excursion event of SMC X-1 in 2020--2021, indicating that the superorbital modulation has an unpredictable, chaotic nature. We trace the spin-period evolution and find that the spin-up rate accelerated one year before the onset of this new excursion, which suggests a possible inside-out process connecting the spin-up acceleration and the superorbital excursion. This results in a deviation of the spin period residual, similar to the behaviour of the first excursion in 1996--1998. In further analysis of the pulse profile evolution, we find that the pulsed fraction shows a long-term evolution and may be connected to the superorbital excursion. These discoveries deepen the mystery of SMC X-1 because they cannot be solely interpreted by the warped disc model. Upcoming pointed observations and theoretical studies may improve our understanding of the detailed accretion mechanisms taking place.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
